A Survey on Influence Maximization in a Social Network

Given a social network with diffusion probabilities as edge weights and an integer k, which k nodes should be chosen for initial injection of information to maximize influence in the network? This problem is known as Target Set Selection in a social network (TSS Problem) and more popularly, Social Influence Maximization Problem (SIM Problem). This is an active area of research in computational social network analysis domain since one and half decades or so. Due to its practical importance in various domains, such as viral marketing, target advertisement, personalized recommendation, the problem has been studied in different variants, and different solution methodologies have been proposed over the years. Hence, there is a need for an organized and comprehensive review on this topic. This paper presents a survey on the progress in and around TSS Problem. At last, it discusses current research trends and future research directions as well.

==> paper.txt <==
@article{guille2013information,
  title={Information diffusion in online social networks: A survey},
  author={Guille, Adrien and Hacid, Hakim and Favre, Cecile and Zighed, Djamel A},
  journal={ACM Sigmod Record},
  volume={42},
  number={2},
  pages={17--28},
  year={2013},
  publisher={ACM}
}

@article{leskovec2007dynamics,
  title={The dynamics of viral marketing},
  author={Leskovec, Jure and Adamic, Lada A and Huberman, Bernardo A},
  journal={ACM Transactions on the Web (TWEB)},
  volume={1},
  number={1},
  pages={5},
  year={2007},
  publisher={ACM}
}

@inproceedings{chen2010scalable,
  title={Scalable influence maximization for prevalent viral marketing in large-scale social networks},
  author={Chen, Wei and Wang, Chi and Wang, Yajun},
  booktitle={Proceedings of the 16th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={1029--1038},
  year={2010},
  organization={ACM}
}

@article{diestel2005graph,
  title={Graph theory. 2005},
  author={Diestel, Reinhard},
  journal={Grad. Texts in Math},
  volume={101},
  year={2005}
}

@inproceedings{gruhl2004information,
  title={Information diffusion through blogspace},
  author={Gruhl, Daniel and Guha, Ramanathan and Liben-Nowell, David and Tomkins, Andrew},
  booktitle={Proceedings of the 13th international conference on World Wide Web},
  pages={491--501},
  year={2004},
  organization={ACM}
}

@article{salathe2010high,
  title={A high-resolution human contact network for infectious disease transmission},
  author={Salath{\'e}, Marcel and Kazandjieva, Maria and Lee, Jung Woo and Levis, Philip and Feldman, Marcus W and Jones, James H},
  journal={Proceedings of the National Academy of Sciences},
  volume={107},
  number={51},
  pages={22020--22025},
  year={2010},
  publisher={National Acad Sciences}
}

@inproceedings{xu2010information,
  title={Information diffusion through online social networks},
  author={Xu, Bo and Liu, Lu},
  booktitle={2010 IEEE International Conference on Emergency Management and Management Sciences (ICEMMS)},
  pages={53--56},
  year={2010},
  organization={IEEE}
}

@article{zou2007modeling,
  title={Modeling and simulation study of the propagation and defense of internet e-mail worms},
  author={Zou, Cliff C and Towsley, Don and Gong, Weibo},
  journal={IEEE Transactions on dependable and secure computing},
  volume={4},
  number={2},
  year={2007},
  publisher={IEEE}
}

@article{kimura2006tractable,
  title={Tractable models for information diffusion in social networks},
  author={Kimura, Masahiro and Saito, Kazumi},
  journal={Knowledge Discovery in Databases: PKDD 2006},
  pages={259--271},
  year={2006},
  publisher={Springer}
}

@article{valente1995network,
  title={Network models of the diffusion of innovations.},
  author={Valente, Thomas W},
  year={1995},
  publisher={Cresskill New Jersey Hampton Press 1995.}
}

@inproceedings{kempe2003maximizing,
  title={Maximizing the spread of influence through a social network},
  author={Kempe, David and Kleinberg, Jon and Tardos, {\'E}va},
  booktitle={Proceedings of the ninth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={137--146},
  year={2003},
  organization={ACM}
}

@inproceedings{yang2010modeling,
  title={Modeling information diffusion in implicit networks},
  author={Yang, Jaewon and Leskovec, Jure},
  booktitle={2010 IEEE 10th International Conference on Data Mining (ICDM)},
  pages={599--608},
  year={2010},
  organization={IEEE}
}

@inproceedings{domingos2001mining,
  title={Mining the network value of customers},
  author={Domingos, Pedro and Richardson, Matt},
  booktitle={Proceedings of the seventh ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={57--66},
  year={2001},
  organization={ACM}
}

@inproceedings{kempe2003maximizing,
  title={Maximizing the spread of influence through a social network},
  author={Kempe, David and Kleinberg, Jon and Tardos, {\'E}va},
  booktitle={Proceedings of the ninth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={137--146},
  year={2003},
  organization={ACM}
}

@article{kempe2015maximizing,
  title={Maximizing the Spread of Influence through a Social Network.},
  author={Kempe, David and Kleinberg, Jon M and Tardos, {\'E}va},
  journal={Theory of Computing},
  volume={11},
  number={4},
  pages={105--147},
  year={2015}
}

@inproceedings{mossel2007submodularity,
  title={On the submodularity of influence in social networks},
  author={Mossel, Elchanan and Roch, Sebastien},
  booktitle={Proceedings of the thirty-ninth annual ACM symposium on Theory of computing},
  pages={128--134},
  year={2007},
  organization={ACM}
}

@article{mossel2010submodularity,
  title={Submodularity of influence in social networks: From local to global},
  author={Mossel, Elchanan and Roch, Sebastien},
  journal={SIAM Journal on Computing},
  volume={39},
  number={6},
  pages={2176--2188},
  year={2010},
  publisher={SIAM}
}

@article{narayanam2011shapley,
  title={A shapley value-based approach to discover influential nodes in social networks},
  author={Narayanam, Ramasuri and Narahari, Yadati},
  journal={IEEE Transactions on Automation Science and Engineering},
  volume={8},
  number={1},
  pages={130--147},
  year={2011},
  publisher={IEEE}
}
@techreport{raghavan2015weighted,
  title={Weighted target set selection on social networks},
  author={Raghavan, S and Zhang, Rui},
  year={2015},
  institution={Working paper, University of Maryland}
}

@article{ackerman2010combinatorial,
  title={Combinatorial model and bounds for target set selection},
  author={Ackerman, Eyal and Ben-Zwi, Oren and Wolfovitz, Guy},
  journal={Theoretical Computer Science},
  volume={411},
  number={44-46},
  pages={4017--4022},
  year={2010},
  publisher={Elsevier}
}

@book{garey2002computers,
  title={Computers and intractability},
  author={Garey, Michael R and Johnson, David S},
  volume={29},
  year={2002},
  publisher={wh freeman New York}
}

@article{chen2009approximability,
  title={On the approximability of influence in social networks},
  author={Chen, Ning},
  journal={SIAM Journal on Discrete Mathematics},
  volume={23},
  number={3},
  pages={1400--1415},
  year={2009},
  publisher={SIAM}
}

@article{kortsarz2001hardness,
  title={On the hardness of approximating spanners},
  author={Kortsarz, Guy},
  journal={Algorithmica},
  volume={30},
  number={3},
  pages={432--450},
  year={2001},
  publisher={Springer}
}

@article{tovey1984simplified,
  title={A simplified NP-complete satisfiability problem},
  author={Tovey, Craig A},
  journal={Discrete applied mathematics},
  volume={8},
  number={1},
  pages={85--89},
  year={1984},
  publisher={Elsevier}
}

@article{chopin2014constant,
  title={Constant thresholds can make target set selection tractable},
  author={Chopin, Morgan and Nichterlein, Andr{\'e} and Niedermeier, Rolf and Weller, Mathias},
  journal={Theory of Computing Systems},
  volume={55},
  number={1},
  pages={61--83},
  year={2014},
  publisher={Springer}
}

@Inbook{Chopin2012,
author="Chopin, Morgan
and Nichterlein, Andr{\'e}
and Niedermeier, Rolf
and Weller, Mathias",
editor="Even, Guy
and Rawitz, Dror",
title="Constant Thresholds Can Make Target Set Selection Tractable",
bookTitle="Design and Analysis of Algorithms: First Mediterranean Conference on Algorithms, MedAlg 2012, Kibbutz Ein Gedi, Israel, December 3-5, 2012. Proceedings",
year="2012",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="120--133"
}

@book{downey2013fundamentals,
  title={Fundamentals of parameterized complexity},
  author={Downey, Rodney G and Fellows, Michael R},
  volume={4},
  year={2013},
  publisher={Springer}
}

@incollection{karp1972reducibility,
  title={Reducibility among combinatorial problems},
  author={Karp, Richard M},
  booktitle={Complexity of computer computations},
  pages={85--103},
  year={1972},
  publisher={Springer}
}

@article{nichterlein2013tractable,
  title={On tractable cases of target set selection},
  author={Nichterlein, Andr{\'e} and Niedermeier, Rolf and Uhlmann, Johannes and Weller, Mathias},
  journal={Social Network Analysis and Mining},
  volume={3},
  number={2},
  pages={233--256},
  year={2013},
  publisher={Springer}
}

@article{nichterlein2010tractable,
  title={On tractable cases of target set selection},
  author={Nichterlein, Andr{\'e} and Niedermeier, Rolf and Uhlmann, Johannes and Weller, Mathias},
  journal={Algorithms and Computation},
  pages={378--389},
  year={2010},
  publisher={Springer}
}

@article{harant1999dominating,
  title={On dominating sets and independent sets of graphs},
  author={Harant, Jochen and Pruchnewski, Anja and Voigt, Margit},
  journal={Combinatorics, Probability and Computing},
  volume={8},
  number={6},
  pages={547--553},
  year={1999},
  publisher={Cambridge University Press}
}

@article{raman2008parameterized,
  title={Parameterized algorithms for generalized domination},
  author={Raman, Venkatesh and Saurabh, Saket and Srihari, Sriganesh},
  journal={Lecture Notes in Computer Science},
  volume={5165},
  pages={116--126},
  year={2008},
  publisher={Springer}
}

@article{klasing2004hardness,
  title={Hardness results and approximation algorithms of k-tuple domination in graphs},
  author={Klasing, Ralf and Laforest, Christian},
  journal={Information Processing Letters},
  volume={89},
  number={2},
  pages={75--83},
  year={2004},
  publisher={Elsevier}
}

@article{dreyer2009irreversible,
  title={Irreversible k-threshold processes: Graph-theoretical threshold models of the spread of disease and of opinion},
  author={Dreyer, Paul A and Roberts, Fred S},
  journal={Discrete Applied Mathematics},
  volume={157},
  number={7},
  pages={1615--1627},
  year={2009},
  publisher={Elsevier}
}

@article{balogh2010bootstrap,
  title={Bootstrap percolation in high dimensions},
  author={Balogh, J{\'o}zsef and Bollob{\'a}s, B{\'e}la and Morris, Robert},
  journal={Combinatorics, Probability and Computing},
  volume={19},
  number={5-6},
  pages={643--692},
  year={2010},
  publisher={Cambridge University Press}
}

@article{peleg2002local,
  title={Local majorities, coalitions and monopolies in graphs: a review},
  author={Peleg, David},
  journal={Theoretical Computer Science},
  volume={282},
  number={2},
  pages={231--257},
  year={2002},
  publisher={Elsevier}
}

@article{whiting2013people,
  title={Why people use social media: a uses and gratifications approach},
  author={Whiting, Anita and Williams, David},
  journal={Qualitative Market Research: An International Journal},
  volume={16},
  number={4},
  pages={362--369},
  year={2013},
  publisher={Emerald Group Publishing Limited}
}

@article{chang2015persuasive,
  title={Persuasive messages, popularity cohesion, and message diffusion in social media marketing},
  author={Chang, Yu-Ting and Yu, Hueiju and Lu, Hsi-Peng},
  journal={Journal of Business Research},
  volume={68},
  number={4},
  pages={777--782},
  year={2015},
  publisher={Elsevier}
}

@article{meyers2007contact,
  title={Contact network epidemiology: Bond percolation applied to infectious disease prediction and control},
  author={Meyers, Lauren},
  journal={Bulletin of the American Mathematical Society},
  volume={44},
  number={1},
  pages={63--86},
  year={2007}
}

@inproceedings{leskovec2007cost,
  title={Cost-effective outbreak detection in networks},
  author={Leskovec, Jure and Krause, Andreas and Guestrin, Carlos and Faloutsos, Christos and VanBriesen, Jeanne and Glance, Natalie},
  booktitle={Proceedings of the 13th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={420--429},
  year={2007},
  organization={ACM}
}

@inproceedings{kempe2005influential,
  title={Influential Nodes in a Diffusion Model for Social Networks.},
  author={Kempe, David and Kleinberg, Jon M and Tardos, {\'E}va},
  booktitle={ICALP},
  volume={5},
  pages={1127--1138},
  year={2005},
  organization={Springer}
}

@inproceedings{charikar2016approximating,
  title={On Approximating Target Set Selection},
  author={Charikar, Moses and Naamad, Yonatan and Wirth, Anthony},
  booktitle={LIPIcs-Leibniz International Proceedings in Informatics},
  volume={60},
  year={2016},
  organization={Schloss Dagstuhl-Leibniz-Zentrum fuer Informatik}
}

@article{zhu2015better,
  title={Better approximation algorithms for influence maximization in online social networks},
  author={Zhu, Yuqing and Wu, Weili and Bi, Yuanjun and Wu, Lidong and Jiang, Yiwei and Xu, Wen},
  journal={Journal of Combinatorial Optimization},
  volume={30},
  number={1},
  pages={97--108},
  year={2015},
  publisher={Springer}
}

@inproceedings{feige1995approximating,
  title={Approximating the value of two power proof systems, with applications to max 2sat and max dicut},
  author={Feige, Uriel and Goemans, Michel},
  booktitle= Third Israel Symposium on the Theory of Computing and Systems, 1995. Proceedings.},
  pages={182--189},
  year={1995},
  organization={IEEE}
}

@inproceedings{chen2009efficient,
  title={Efficient influence maximization in social networks},
  author={Chen, Wei and Wang, Yajun and Yang, Siyu},
  booktitle={Proceedings of the 15th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={199--208},
  year={2009},
  organization={ACM}
}

@inproceedings{chen2010scalable,
  title={Scalable influence maximization for prevalent viral marketing in large-scale social networks},
  author={Chen, Wei and Wang, Chi and Wang, Yajun},
  booktitle={Proceedings of the 16th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={1029--1038},
  year={2010},
  organization={ACM}
}

@article{freeman1978centrality,
  title={Centrality in social networks conceptual clarification},
  author={Freeman, Linton C},
  journal={Social networks},
  volume={1},
  number={3},
  pages={215--239},
  year={1978},
  publisher={Elsevier}
}

@article{landherr2010critical,
  title={A critical review of centrality measures in social networks},
  author={Landherr, Andrea and Friedl, Bettina and Heidemann, Julia},
  journal={Business \& Information Systems Engineering},
  volume={2},
  number={6},
  pages={371--385},
  year={2010},
  publisher={Springer}
}

@inproceedings{wilson2009user,
  title={User interactions in social networks and their implications},
  author={Wilson, Christo and Boe, Bryce and Sala, Alessandra and Puttaswamy, Krishna PN and Zhao, Ben Y},
  booktitle={Proceedings of the 4th ACM European conference on Computer systems},
  pages={205--218},
  year={2009},
  organization={Acm}
}

@article{tabak2014directed,
  title={Directed clustering coefficient as a measure of systemic risk in complex banking networks},
  author={Tabak, Benjamin M and Takami, Marcelo and Rocha, Jadson MC and Cajueiro, Daniel O and Souza, Sergio RS},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={394},
  pages={211--216},
  year={2014},
  publisher={Elsevier}
}

@article{nguyen2013budgeted,
  title={On budgeted influence maximization in social networks},
  author={Nguyen, Huy and Zheng, Rong},
  journal={IEEE Journal on Selected Areas in Communications},
  volume={31},
  number={6},
  pages={1084--1094},
  year={2013},
  publisher={IEEE}
}

@article{khuller1999budgeted,
  title={The budgeted maximum coverage problem},
  author={Khuller, Samir and Moss, Anna and Naor, Joseph Seffi},
  journal={Information Processing Letters},
  volume={70},
  number={1},
  pages={39--45},
  year={1999},
  publisher={Elsevier}
}

@article{nguyen2012budgeted,
  title={On Budgeted Influence Maximization in Social Networks},
  author={Nguyen, Huy and Zheng, Rong},
  journal={arXiv preprint arXiv:1204.4491},
  year={2012}
}

@article{campbell2013social,
  title={Social network analysis with content and graphs},
  author={Campbell, William M and Dagli, Charlie K and Weinstein, Clifford J},
  journal={Lincoln Laboratory Journal},
  volume={20},
  number={1},
  pages={61--81},
  year={2013}
}

@inproceedings{wang2011understanding,
  title={Understanding graph sampling algorithms for social network analysis},
  author={Wang, Tianyi and Chen, Yang and Zhang, Zengbin and Xu, Tianyin and Jin, Long and Hui, Pan and Deng, Beixing and Li, Xing},
  booktitle={2011 31st International Conference on Distributed Computing Systems Workshops (ICDCSW)},
  pages={123--128},
  year={2011},
  organization={IEEE}
}

@article{heidari2016modeling,
  title={Modeling Information Diffusion in Social Networks},
  author={Heidari, Nima},
  journal={arXiv preprint arXiv:1603.02178},
  year={2016}
}

@incollection{shakarian2015independent,
  title={The Independent Cascade and Linear Threshold Models},
  author={Shakarian, Paulo and Bhatnagar, Abhinav and Aleali, Ashkan and Shaabani, Elham and Guo, Ruocheng},
  booktitle={Diffusion in Social Networks},
  pages={35--48},
  year={2015},
  publisher={Springer}
}

@article{valente1996social,
  title={Social network thresholds in the diffusion of innovations},
  author={Valente, Thomas W},
  journal={Social networks},
  volume={18},
  number={1},
  pages={69--89},
  year={1996},
  publisher={Elsevier}
}

@inproceedings{saito2011learning,
  title={Learning diffusion probability based on node attributes in social networks},
  author={Saito, Kazumi and Ohara, Kouzou and Yamagishi, Yuki and Kimura, Masahiro and Motoda, Hiroshi},
  booktitle={International Symposium on Methodologies for Intelligent Systems},
  pages={153--162},
  year={2011},
  organization={Springer}
}

@inproceedings{saito2008prediction,
  title={Prediction of information diffusion probabilities for independent cascade model},
  author={Saito, Kazumi and Nakano, Ryohei and Kimura, Masahiro},
  booktitle={Knowledge-based intelligent information and engineering systems},
  pages={67--75},
  year={2008},
  organization={Springer}
}

@inproceedings{goyal2010learning,
  title={Learning influence probabilities in social networks},
  author={Goyal, Amit and Bonchi, Francesco and Lakshmanan, Laks VS},
  booktitle={Proceedings of the third ACM international conference on Web search and data mining},
  pages={241--250},
  year={2010},
  organization={ACM}
}

@article{dvovrak2016target,
  title={Target Set Selection in Dense Graph Classes},
  author={Dvo{\v{r}}{\'a}k, Pavel and Knop, Du{\v{s}}an and Toufar, Tom{\'a}{\v{s}}},
  journal={arXiv preprint arXiv:1610.07530},
  year={2016}
}

@article{zhang2014recent,
  title={Recent advances in information diffusion and influence maximization in complex social networks},
  author={Zhang, Huiyuan and Mishra, Subhankar and Thai, My T and Wu, J and Wang, Y},
  journal={Opportunistic Mobile Social Networks},
  volume={37},
  number={1.1},
  year={2014},
  publisher={CRC Press}
}

@article{saito2010selecting,
  title={Selecting information diffusion models over social networks for behavioral analysis},
  author={Saito, Kazumi and Kimura, Masahiro and Ohara, Kouzou and Motoda, Hiroshi},
  journal={Machine Learning and Knowledge Discovery in Databases},
  pages={180--195},
  year={2010},
  publisher={Springer}
}

@inproceedings{leskovec2007cost,
  title={Cost-effective outbreak detection in networks},
  author={Leskovec, Jure and Krause, Andreas and Guestrin, Carlos and Faloutsos, Christos and VanBriesen, Jeanne and Glance, Natalie},
  booktitle={Proceedings of the 13th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={420--429},
  year={2007},
  organization={ACM}
}

@article{liu2011social,
  title={Social network analysis},
  author={Liu, Bing},
  journal={Web Data Mining},
  pages={269--309},
  year={2011},
  publisher={Springer}
}

@article{centola2010spread,
  title={The spread of behavior in an online social network experiment},
  author={Centola, Damon},
  journal={science},
  volume={329},
  number={5996},
  pages={1194--1197},
  year={2010},
  publisher={American Association for the Advancement of Science}
}

@article{nekovee2007theory,
  title={Theory of rumour spreading in complex social networks},
  author={Nekovee, Maziar and Moreno, Yamir and Bianconi, Ginestra and Marsili, Matteo},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={374},
  number={1},
  pages={457--470},
  year={2007},
  publisher={Elsevier}
}

@article{kimura2009finding,
  title={Finding influential nodes in a social network from information diffusion data},
  author={Kimura, Masahiro and Saito, Kazumi and Nakano, Ryohei and Motoda, Hiroshi},
  journal={Social Computing and Behavioral Modeling},
  pages={1--8},
  year={2009},
  publisher={Springer}
}

@incollection{cordasco2015fast,
  title={A fast and effective heuristic for discovering small target sets in social networks},
  author={Cordasco, Gennaro and Gargano, Luisa and Mecchia, Marco and Rescigno, Adele A and Vaccaro, Ugo},
  booktitle={Combinatorial Optimization and Applications},
  pages={193--208},
  year={2015},
  publisher={Springer}
}

@inproceedings{cordasco2015influence,
  title={Influence propagation over large scale social networks},
  author={Cordasco, Gennaro and Gargano, Luisa and Rescigno, Adele Anna},
  booktitle={Proceedings of the 2015 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining 2015},
  pages={1531--1538},
  year={2015},
  organization={ACM}
}

@inproceedings{cordasco2016active,
  title={Active Spreading in Networks.},
  author={Cordasco, Gennaro and Gargano, Luisa and Rescigno, Adele A},
  booktitle={ICTCS},
  pages={149--162},
  year={2016}
}

@inproceedings{ganian2011twin,
  title={Twin-Cover: Beyond Vertex Cover in Parameterized Algorithmics.},
  author={Ganian, Robert},
  booktitle={IPEC},
  volume={11},
  number={1},
  pages={259--271},
  year={2011},
  organization={Springer}
}

@article{lampis2012algorithmic,
  title={Algorithmic meta-theorems for restrictions of treewidth},
  author={Lampis, Michael},
  journal={Algorithmica},
  volume={64},
  number={1},
  pages={19--37},
  year={2012},
  publisher={Springer}
}

@article{lampis2010algorithmic,
  title={Algorithmic meta-theorems for restrictions of treewidth},
  author={Lampis, Michael},
  journal={Algorithms--ESA 2010},
  pages={549--560},
  year={2010},
  publisher={Springer}
}

@inproceedings{gajarsky2013parameterized,
  title={Parameterized Algorithms for Modular-Width.},
  author={Gajarsk{\`y}, Jakub and Lampis, Michael and Ordyniak, Sebastian},
  booktitle={IPEC},
  volume={8246},
  pages={163--176},
  year={2013},
  organization={Springer}
}

@article{ben2011treewidth,
  title={Treewidth governs the complexity of target set selection},
  author={Ben-Zwi, Oren and Hermelin, Danny and Lokshtanov, Daniel and Newman, Ilan},
  journal={Discrete Optimization},
  volume={8},
  number={1},
  pages={87--96},
  year={2011},
  publisher={Elsevier}
}

@incollection{reed2003algorithmic,
  title={Algorithmic aspects of tree width},
  author={Reed, Bruce A},
  booktitle={Recent advances in algorithms and combinatorics},
  pages={85--107},
  year={2003},
  publisher={Springer}
}

@article{chiang2013some,
  title={Some results on the target set selection problem},
  author={Chiang, Chun-Ying and Huang, Liang-Hao and Li, Bo-Jr and Wu, Jiaojiao and Yeh, Hong-Gwa},
  journal={Journal of Combinatorial Optimization},
  volume={25},
  number={4},
  pages={702--715},
  year={2013},
  publisher={Springer}
}

@article{cicalese2014latency,
  title={Latency-bounded target set selection in social networks},
  author={Cicalese, Ferdinando and Cordasco, Gennaro and Gargano, Luisa and Milani{\v{c}}, Martin and Vaccaro, Ugo},
  journal={Theoretical Computer Science},
  volume={535},
  pages={1--15},
  year={2014},
  publisher={Elsevier}
}

@inproceedings{cicalese2013latency,
  title={Latency-Bounded Target Set Selection in Social Networks},
  author={Cicalese, Ferdinando and Cordasco, Gennaro and Gargano, Luisa and Milani{\v{c}}, Martin and Vaccaro, Ugo},
  booktitle={Conference on Computability in Europe},
  pages={65--77},
  year={2013},
  organization={Springer}
}

@article{li2017modeling,
  title={Modeling information diffusion over social networks for temporal dynamic prediction},
  author={Li, Dong and Zhang, Shengping and Sun, Xin and Zhou, Huiyu and Li, Sheng and Li, Xuelong},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  year={2017},
  publisher={IEEE}
}

@article{stai2017strategy,
  title={Strategy evolution of information diffusion under time-varying user behavior in generalized networks},
  author={Stai, Eleni and Karyotis, Vasileios and Bitsaki, Antonia-Chrysanthi and Papavassiliou, Symeon},
  journal={Computer Communications},
  volume={100},
  pages={91--103},
  year={2017},
  publisher={Elsevier}
}

@article{lu2016towards,
  title={Towards information diffusion in mobile social networks},
  author={Lu, Zongqing and Wen, Yonggang and Zhang, Weizhan and Zheng, Qinghua and Cao, Guohong},
  journal={IEEE Transactions on Mobile Computing},
  volume={15},
  number={5},
  pages={1292--1304},
  year={2016},
  publisher={IEEE}
}

@inproceedings{zhuang2013influence,
  title={Influence maximization in dynamic social networks},
  author={Zhuang, Honglei and Sun, Yihan and Tang, Jie and Zhang, Jialin and Sun, Xiaoming},
  booktitle={2013 IEEE 13th International Conference on Data Mining (ICDM)},
  pages={1313--1318},
  year={2013},
  organization={IEEE}
}

@article{han2017influence,
  title={Influence maximization by probing partial communities in dynamic online social networks},
  author={Han, Meng and Yan, Mingyuan and Cai, Zhipeng and Li, Yingshu and Cai, Xingquan and Yu, Jiguo},
  journal={Transactions on Emerging Telecommunications Technologies},
  volume={28},
  number={4},
  year={2017},
  publisher={Wiley Online Library}
}

@article{nguyen2017social,
  title={Social Influence Spectrum at Scale: Near-Optimal Solutions for Multiple Budgets at Once},
  author={Nguyen, Hung T and Ghosh, Preetam and Mayo, Michael L and Dinh, Thang N},
  journal={ACM Transactions on Information Systems (TOIS)},
  volume={36},
  number={2},
  pages={14},
  year={2017},
  publisher={ACM}
}

@article{sheikhahmadi2017identification,
  title={Identification of multi-spreader users in social networks for viral marketing},
  author={Sheikhahmadi, Amir and Nematbakhsh, Mohammad Ali},
  journal={Journal of Information Science},
  volume={43},
  number={3},
  pages={412--423},
  year={2017},
  publisher={SAGE Publications Sage UK: London, England}
}

@inproceedings{song2007information,
  title={Information flow modeling based on diffusion rate for prediction and ranking},
  author={Song, Xiaodan and Chi, Yun and Hino, Koji and Tseng, Belle L},
  booktitle={Proceedings of the 16th international conference on World Wide Web},
  pages={191--200},
  year={2007},
  organization={ACM}
}

@inproceedings{ienco2010meme,
  title={The meme ranking problem: Maximizing microblogging virality},
  author={Ienco, Dino and Bonchi, Francesco and Castillo, Carlos},
  booktitle={2010 IEEE International Conference on Data Mining Workshops (ICDMW)},
  pages={328--335},
  year={2010},
  organization={IEEE}
}

@article{lin2015social,
  title={A social endorsing mechanism for target advertisement diffusion},
  author={Lin, Lien-Fa and Li, Yung-Ming and Wu, Wen-Hsiang},
  journal={Information \& Management},
  volume={52},
  number={8},
  pages={982--997},
  year={2015},
  publisher={Elsevier}
}

@article{cowan2004network,
  title={Network structure and the diffusion of knowledge},
  author={Cowan, Robin and Jonard, Nicolas},
  journal={Journal of economic Dynamics and Control},
  volume={28},
  number={8},
  pages={1557--1575},
  year={2004},
  publisher={Elsevier}
}

@article{kasprzak2012diffusion,
  title={Diffusion in networks},
  author={Kasprzak, R},
  journal={Journal of Telecommunications and Information Technology},
  pages={99--106},
  year={2012}
}

@incollection{shakarian2015independent,
  title={The Independent Cascade and Linear Threshold Models},
  author={Shakarian, Paulo and Bhatnagar, Abhinav and Aleali, Ashkan and Shaabani, Elham and Guo, Ruocheng},
  booktitle={Diffusion in Social Networks},
  pages={35--48},
  year={2015},
  publisher={Springer}
}

@inproceedings{leskovec2005graphs,
  title={Graphs over time: densification laws, shrinking diameters and possible explanations},
  author={Leskovec, Jure and Kleinberg, Jon and Faloutsos, Christos},
  booktitle={Proceedings of the eleventh ACM SIGKDD international conference on Knowledge discovery in data mining},
  pages={177--187},
  year={2005},
  organization={ACM}
}

@inproceedings{goyal2011celf++,
  title={Celf++: optimizing the greedy algorithm for influence maximization in social networks},
  author={Goyal, Amit and Lu, Wei and Lakshmanan, Laks VS},
  booktitle={Proceedings of the 20th international conference companion on World wide web},
  pages={47--48},
  year={2011},
  organization={ACM}
}

@inproceedings{goyal2011simpath,
  title={Simpath: An efficient algorithm for influence maximization under the linear threshold model},
  author={Goyal, Amit and Lu, Wei and Lakshmanan, Laks VS},
  booktitle={2011 IEEE 11th International Conference on Data Mining (ICDM)},
  pages={211--220},
  year={2011},
  organization={IEEE}
}

@inproceedings{borgs2014maximizing,
  title={Maximizing social influence in nearly optimal time},
  author={Borgs, Christian and Brautbar, Michael and Chayes, Jennifer and Lucier, Brendan},
  booktitle={Proceedings of the Twenty-Fifth Annual ACM-SIAM Symposium on Discrete Algorithms},
  pages={946--957},
  year={2014},
  organization={SIAM}
}

@inproceedings{tang2014influence,
  title={Influence maximization: Near-optimal time complexity meets practical efficiency},
  author={Tang, Youze and Xiao, Xiaokui and Shi, Yanchen},
  booktitle={Proceedings of the 2014 ACM SIGMOD international conference on Management of data},
  pages={75--86},
  year={2014},
  organization={ACM}
}

@inproceedings{tang2015influence,
  title={Influence maximization in near-linear time: A martingale approach},
  author={Tang, Youze and Shi, Yanchen and Xiao, Xiaokui},
  booktitle={Proceedings of the 2015 ACM SIGMOD International Conference on Management of Data},
  pages={1539--1554},
  year={2015},
  organization={ACM}
}

@inproceedings{song2006personalized,
  title={Personalized recommendation driven by information flow},
  author={Song, Xiaodan and Tseng, Belle L and Lin, Ching-Yung and Sun, Ming-Ting},
  booktitle={Proceedings of the 29th annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={509--516},
  year={2006},
  organization={ACM}
}

@inproceedings{weng2010twitterrank,
  title={Twitterrank: finding topic-sensitive influential twitterers},
  author={Weng, Jianshu and Lim, Ee-Peng and Jiang, Jing and He, Qi},
  booktitle={Proceedings of the third ACM international conference on Web search and data mining},
  pages={261--270},
  year={2010},
  organization={ACM}
}

@inproceedings{bakshy2011everyone,
  title={Everyone's an influencer: quantifying influence on twitter},
  author={Bakshy, Eytan and Hofman, Jake M and Mason, Winter A and Watts, Duncan J},
  booktitle={Proceedings of the fourth ACM international conference on Web search and data mining},
  pages={65--74},
  year={2011},
  organization={ACM}
}

@article{li2015real,
  title={Real-time targeted influence maximization for online advertisements},
  author={Li, Yuchen and Zhang, Dongxiang and Tan, Kian-Lee},
  journal={Proceedings of the VLDB Endowment},
  volume={8},
  number={10},
  pages={1070--1081},
  year={2015},
  publisher={VLDB Endowment}
}

@article{kempe2015maximizing,
  title={Maximizing the Spread of Influence through a Social Network.},
  author={Kempe, David and Kleinberg, Jon M and Tardos, {\'E}va},
  journal={Theory of computing},
  volume={11},
  number={4},
  pages={105--147},
  year={2015}
}

@inproceedings{goyal2011celf++,
  title={Celf++: optimizing the greedy algorithm for influence maximization in social networks},
  author={Goyal, Amit and Lu, Wei and Lakshmanan, Laks VS},
  booktitle={Proceedings of the 20th international conference companion on World wide web},
  pages={47--48},
  year={2011},
  organization={ACM}
}

@article{sun2011survey,
  title={A survey of models and algorithms for social influence analysis},
  author={Sun, Jimeng and Tang, Jie},
  journal={Social network data analytics},
  pages={177--214},
  year={2011},
  publisher={Springer}
}

@article{yi2013three,
  title={Three improved hybrid metaheuristic algorithms for engineering design optimization},
  author={Yi, Huizhi and Duan, Qinglin and Liao, T Warren},
  journal={Applied Soft Computing},
  volume={13},
  number={5},
  pages={2433--2444},
  year={2013},
  publisher={Elsevier}
}

@article{yang2014computational,
  title={Computational intelligence and metaheuristic algorithms with applications},
  author={Yang, Xin-She and Chien, Su Fong and Ting, Tiew On},
  journal={The Scientific World Journal},
  volume={2014},
  year={2014},
  publisher={Hindawi Publishing Corporation}
}

@inproceedings{bucur2016influence,
  title={Influence maximization in social networks with genetic algorithms},
  author={Bucur, Doina and Iacca, Giovanni},
  booktitle={European Conference on the Applications of Evolutionary Computation},
  pages={379--392},
  year={2016},
  organization={Springer}
}

@inproceedings{jiang2011simulated,
  title={Simulated Annealing Based Influence Maximization in Social Networks.},
  author={Jiang, Qingye and Song, Guojie and Cong, Gao and Wang, Yu and Si, Wenjun and Xie, Kunqing},
  booktitle={AAAI},
  volume={11},
  pages={127--132},
  year={2011}
}

@inproceedings{tsai2015genetic,
  title={A Genetic NewGreedy Algorithm for Influence Maximization in Social Network},
  author={Tsai, Chun-Wei and Yang, Yo-Chung and Chiang, Ming-Chao},
  booktitle={2015 IEEE International Conference on Systems, Man, and Cybernetics (SMC)},
  pages={2549--2554},
  year={2015},
  organization={IEEE}
}

@article{gong2016influence,
  title={Influence maximization in social networks based on discrete particle swarm optimization},
  author={Gong, Maoguo and Yan, Jianan and Shen, Bo and Ma, Lijia and Cai, Qing},
  journal={Information Sciences},
  volume={367},
  pages={600--614},
  year={2016},
  publisher={Elsevier}
}

@article{sankar2016learning,
  title={Learning from Bees: An Approach for Influence Maximization on Viral Campaigns},
  author={Sankar, C Prem and Asharaf, S and Kumar, K Satheesh},
  journal={PloS one},
  volume={11},
  number={12},
  pages={e0168125},
  year={2016},
  publisher={Public Library of Science}
}

@inproceedings{wang2017discrete,
  title={Discrete particle swarm optimization based influence maximization in complex networks},
  author={Wang, Qixiang and Gong, Maoguo and Song, Chao and Wang, Shanfeng},
  booktitle={2017 IEEE Congress on Evolutionary Computation (CEC)},
  pages={488--494},
  year={2017},
  organization={IEEE}
}

@article{liu2017effective,
  title={An Effective Simulated Annealing for Influence Maximization Problem of Online Social Networks},
  author={Liu, Shi-Jui and Chen, Chi-Yuan and Tsai, Chun-Wei},
  journal={Procedia Computer Science},
  volume={113},
  pages={478--483},
  year={2017},
  publisher={Elsevier}
}

@article{zhang2017maximizing,
  title={Maximizing influence in a social network: Improved results using a genetic algorithm},
  author={Zhang, Kaiqi and Du, Haifeng and Feldman, Marcus W},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={478},
  pages={20--30},
  year={2017},
  publisher={Elsevier}
}

@article{goyal2011data,
  title={A data-based approach to social influence maximization},
  author={Goyal, Amit and Bonchi, Francesco and Lakshmanan, Laks VS},
  journal={Proceedings of the VLDB Endowment},
  volume={5},
  number={1},
  pages={73--84},
  year={2011},
  publisher={VLDB Endowment}
}

@article{lee2015query,
  title={A query approach for influence maximization on specific users in social networks},
  author={Lee, Jong-Ryul and Chung, Chin-Wan},
  journal={IEEE Transactions on knowledge and data engineering},
  volume={27},
  number={2},
  pages={340--353},
  year={2015},
  publisher={IEEE}
}

@article{zhu2014maximizing,
  title={Maximizing the spread of influence ranking in social networks},
  author={Zhu, Tian and Wang, Bai and Wu, Bin and Zhu, Chuanxi},
  journal={Information Sciences},
  volume={278},
  pages={535--544},
  year={2014},
  publisher={Elsevier}
}

@article{clauset2004finding,
  title={Finding community structure in very large networks},
  author={Clauset, Aaron and Newman, Mark EJ and Moore, Cristopher},
  journal={Physical review E},
  volume={70},
  number={6},
  pages={066111},
  year={2004},
  publisher={APS}
}

@article{chen2014cim,
  title={CIM: Community-based influence maximization in social networks},
  author={Chen, Yi-Cheng and Zhu, Wen-Yuan and Peng, Wen-Chih and Lee, Wang-Chien and Lee, Suh-Yin},
  journal={ACM Transactions on Intelligent Systems and Technology (TIST)},
  volume={5},
  number={2},
  pages={25},
  year={2014},
  publisher={ACM}
}

@article{rahimkhani2015fast,
  title={A fast algorithm for finding most influential people based on the linear threshold model},
  author={Rahimkhani, Khadije and Aleahmad, Abolfazl and Rahgozar, Maseud and Moeini, Ali},
  journal={Expert Systems with Applications},
  volume={42},
  number={3},
  pages={1353--1361},
  year={2015},
  publisher={Elsevier}
}

@inproceedings{xie2011slpa,
  title={Slpa: Uncovering overlapping communities in social networks via a speaker-listener interaction dynamic process},
  author={Xie, Jierui and Szymanski, Boleslaw K and Liu, Xiaoming},
  booktitle={2011 IEEE 11th International Conference on Data Mining Workshops (ICDMW)},
  pages={344--349},
  year={2011},
  organization={IEEE}
}

@article{bozorgi2016incim,
  title={INCIM: A community-based algorithm for influence maximization problem under the linear threshold model},
  author={Bozorgi, Arastoo and Haghighi, Hassan and Zahedi, Mohammad Sadegh and Rezvani, Mojtaba},
  journal={Information Processing \& Management},
  volume={52},
  number={6},
  pages={1188--1199},
  year={2016},
  publisher={Elsevier}
}

@inproceedings{goyal2011simpath,
  title={Simpath: An efficient algorithm for influence maximization under the linear threshold model},
  author={Goyal, Amit and Lu, Wei and Lakshmanan, Laks VS},
  booktitle={2011 IEEE 11th International Conference on Data Mining (ICDM)},
  pages={211--220},
  year={2011},
  organization={IEEE}
}

@article{shang2017cofim,
  title={CoFIM: A community-based framework for influence maximization on large-scale networks},
  author={Shang, Jiaxing and Zhou, Shangbo and Li, Xin and Liu, Lianchen and Wu, Hongchun},
  journal={Knowledge-Based Systems},
  volume={117},
  pages={88--100},
  year={2017},
  publisher={Elsevier}
}

@inproceedings{wang2010community,
  title={Community-based greedy algorithm for mining top-k influential nodes in mobile social networks},
  author={Wang, Yu and Cong, Gao and Song, Guojie and Xie, Kunqing},
  booktitle={Proceedings of the 16th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={1039--1048},
  year={2010},
  organization={ACM}
}

@inproceedings{chen2009efficient,
  title={Efficient influence maximization in social networks},
  author={Chen, Wei and Wang, Yajun and Yang, Siyu},
  booktitle={Proceedings of the 15th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={199--208},
  year={2009},
  organization={ACM}
}

@inproceedings{goyal2011simpath,
  title={Simpath: An efficient algorithm for influence maximization under the linear threshold model},
  author={Goyal, Amit and Lu, Wei and Lakshmanan, Laks VS},
  booktitle={2011 IEEE 11th International Conference on Data Mining (ICDM)},
  pages={211--220},
  year={2011},
  organization={IEEE}
}

@book{williamson2011design,
  title={The design of approximation algorithms},
  author={Williamson, David P and Shmoys, David B},
  year={2011},
  publisher={Cambridge university press}
}

@inproceedings{tang2014influence,
  title={Influence maximization: Near-optimal time complexity meets practical efficiency},
  author={Tang, Youze and Xiao, Xiaokui and Shi, Yanchen},
  booktitle={Proceedings of the 2014 ACM SIGMOD international conference on Management of data},
  pages={75--86},
  year={2014},
  organization={ACM}
}

@article{nguyen2017billion,
  title={A Billion-Scale Approximation Algorithm for Maximizing Benefit in Viral Marketing},
  author={Nguyen, Hung T and Thai, My T and Dinh, Thang N},
  journal={IEEE/ACM Transactions on Networking},
  year={2017},
  publisher={IEEE}
}

@inproceedings{cohen2014sketch,
  title={Sketch-based influence maximization and computation: Scaling up with guarantees},
  author={Cohen, Edith and Delling, Daniel and Pajor, Thomas and Werneck, Renato F},
  booktitle={Proceedings of the 23rd ACM International Conference on Conference on Information and Knowledge Management},
  pages={629--638},
  year={2014},
  organization={ACM}
}

@inproceedings{nguyen2016cost,
  title={Cost-aware targeted viral marketing in billion-scale networks},
  author={Nguyen, Hung T and Dinh, Thang N and Thai, My T},
  booktitle={IEEE INFOCOM 2016-The 35th Annual IEEE International Conference on Computer Communications},
  pages={1--9},
  year={2016},
  organization={IEEE}
}

@article{varshney2017predicting,
  title={Predicting information diffusion probabilities in social networks: A Bayesian networks based approach},
  author={Varshney, Devesh and Kumar, Sandeep and Gupta, Vineet},
  journal={Knowledge-Based Systems},
  volume={133},
  pages={66--76},
  year={2017},
  publisher={Elsevier}
}

@article{tong2017adaptive,
  title={Adaptive influence maximization in dynamic social networks},
  author={Tong, Guangmo and Wu, Weili and Tang, Shaojie and Du, Ding-Zhu},
  journal={IEEE/ACM Transactions on Networking (TON)},
  volume={25},
  number={1},
  pages={112--125},
  year={2017},
  publisher={IEEE Press}
}

@inproceedings{chen2011influence,
  title={Influence maximization in social networks when negative opinions may emerge and propagate},
  author={Chen, Wei and Collins, Alex and Cummings, Rachel and Ke, Te and Liu, Zhenming and Rincon, David and Sun, Xiaorui and Wang, Yajun and Wei, Wei and Yuan, Yifei},
  booktitle={Proceedings of the 2011 SIAM International Conference on Data Mining},
  pages={379--390},
  year={2011},
  organization={SIAM}
}

@inproceedings{zhang2013maximizing,
  title={Maximizing the spread of positive influence in online social networks},
  author={Zhang, Huiyuan and Dinh, Thang N and Thai, My T},
  booktitle={2013 IEEE 33rd International Conference on Distributed Computing Systems (ICDCS)},
  pages={317--326},
  year={2013},
  organization={IEEE}
}

@inproceedings{arora2017debunking,
  title={Debunking the myths of influence maximization: An in-depth benchmarking study},
  author={Arora, Akhil and Galhotra, Sainyam and Ranu, Sayan},
  booktitle={Proceedings of the 2017 ACM International Conference on Management of Data},
  pages={651--666},
  year={2017},
  organization={ACM}
}

@inproceedings{galhotra2016holistic,
  title={Holistic influence maximization: Combining scalability and efficiency with opinion-aware models},
  author={Galhotra, Sainyam and Arora, Akhil and Roy, Shourya},
  booktitle={Proceedings of the 2016 International Conference on Management of Data},
  pages={743--758},
  year={2016},
  organization={ACM}
}

@inproceedings{zhuang2013influence,
  title={Influence maximization in dynamic social networks},
  author={Zhuang, Honglei and Sun, Yihan and Tang, Jie and Zhang, Jialin and Sun, Xiaoming},
  booktitle={2013 IEEE 13th International Conference on Data Mining (ICDM)},
  pages={1313--1318},
  year={2013},
  organization={IEEE}
}

@article{chen2015online,
  title={Online topic-aware influence maximization},
  author={Chen, Shuo and Fan, Ju and Li, Guoliang and Feng, Jianhua and Tan, Kian-lee and Tang, Jinhui},
  journal={Proceedings of the VLDB Endowment},
  volume={8},
  number={6},
  pages={666--677},
  year={2015},
  publisher={VLDB Endowment}
}

@article{li2015real,
  title={Real-time targeted influence maximization for online advertisements},
  author={Li, Yuchen and Zhang, Dongxiang and Tan, Kian-Lee},
  journal={Proceedings of the VLDB Endowment},
  volume={8},
  number={10},
  pages={1070--1081},
  year={2015},
  publisher={VLDB Endowment}
}

@inproceedings{zong2014dirier,
  title={dIRIEr: Distributed Influence Maximization in social network},
  author={Zong, Zhou and Li, Bo and Hu, Chunming},
  booktitle={2014 20th IEEE International Conference on Parallel and Distributed Systems (ICPADS)},
  pages={119--125},
  year={2014},
  organization={IEEE}
}

@inproceedings{kim2013scalable,
  title={Scalable and parallelizable processing of influence maximization for large-scale social networks?},
  author={Kim, Jinha and Kim, Seung-Keol and Yu, Hwanjo},
  booktitle={2013 IEEE 29th International Conference on Data Engineering (ICDE)},
  pages={266--277},
  year={2013},
  organization={IEEE}
}

@inproceedings{wu2016parallel,
  title={Parallel Seed Selection for Influence Maximization Based on k-shell Decomposition},
  author={Wu, Hong and Yue, Kun and Fu, Xiaodong and Wang, Yujie and Liu, Weiyi},
  booktitle={International Conference on Collaborative Computing: Networking, Applications and Worksharing},
  pages={27--36},
  year={2016},
  organization={Springer}
}

@article{wang2012scalable,
  title={Scalable influence maximization for independent cascade model in large-scale social networks},
  author={Wang, Chi and Chen, Wei and Wang, Yajun},
  journal={Data Mining and Knowledge Discovery},
  volume={25},
  number={3},
  pages={545},
  year={2012},
  publisher={Springer Science \& Business Media}
}

@inproceedings{jung2012irie,
  title={Irie: Scalable and robust influence maximization in social networks},
  author={Jung, Kyomin and Heo, Wooram and Chen, Wei},
  booktitle={2012 IEEE 12th International Conference on Data Mining (ICDM),},
  pages={918--923},
  year={2012},
  organization={IEEE}
}

@article{wu2017two,
  title={A two-stage stochastic programming approach for influence maximization in social networks},
  author={Wu, Hao-Hsiang and K{\"u}{\c{c}}{\"u}kyavuz, Simge},
  journal={Computational Optimization and Applications},
  pages={1--33},
  year={2017},
  publisher={Springer}
}

@article{downey1998parameterized,
  title={Parameterized circuit complexity and the W hierarchy},
  author={Downey, Rodney G and Fellows, Michael R and Regan, Kenneth W},
  journal={Theoretical Computer Science},
  volume={191},
  number={1-2},
  pages={97--115},
  year={1998},
  publisher={Elsevier}
}

@article{wang2017maximizing,
  title={Maximizing positive influence spread in online social networks via fluid dynamics},
  author={Wang, Feng and Jiang, Wenjun and Li, Xiaolin and Wang, Guojun},
  journal={Future Generation Computer Systems},
  year={2017},
  publisher={Elsevier}
}

@inproceedings{ma2008mining,
  title={Mining social networks using heat diffusion processes for marketing candidates selection},
  author={Ma, Hao and Yang, Haixuan and Lyu, Michael R and King, Irwin},
  booktitle={Proceedings of the 17th ACM conference on Information and knowledge management},
  pages={233--242},
  year={2008},
  organization={ACM}
}

@inproceedings{domingos2001mining,
  title={Mining the network value of customers},
  author={Domingos, Pedro and Richardson, Matt},
  booktitle={Proceedings of the seventh ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={57--66},
  year={2001},
  organization={ACM}
}

@inproceedings{richardson2002mining,
  title={Mining knowledge-sharing sites for viral marketing},
  author={Richardson, Matthew and Domingos, Pedro},
  booktitle={Proceedings of the eighth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={61--70},
  year={2002},
  organization={ACM}
}

@article{bazgan2014parameterized,
  title={Parameterized approximability of maximizing the spread of influence in networks},
  author={Bazgan, Cristina and Chopin, Morgan and Nichterlein, Andr{\'e} and Sikora, Florian},
  journal={Journal of Discrete Algorithms},
  volume={27},
  pages={54--65},
  year={2014},
  publisher={Elsevier}
}

@article{ben2011treewidth,
  title={Treewidth governs the complexity of target set selection},
  author={Ben-Zwi, Oren and Hermelin, Danny and Lokshtanov, Daniel and Newman, Ilan},
  journal={Discrete Optimization},
  volume={8},
  number={1},
  pages={87--96},
  year={2011},
  publisher={Elsevier}
}

@inproceedings{cheng2013staticgreedy,
  title={Staticgreedy: solving the scalability-accuracy dilemma in influence maximization},
  author={Cheng, Suqi and Shen, Huawei and Huang, Junming and Zhang, Guoqing and Cheng, Xueqi},
  booktitle={Proceedings of the 22nd ACM international conference on Information \& Knowledge Management},
  pages={509--518},
  year={2013},
  organization={ACM}
}

@inproceedings{nguyen2016stop,
  title={Stop-and-stare: Optimal sampling algorithms for viral marketing in billion-scale networks},
  author={Nguyen, Hung T and Thai, My T and Dinh, Thang N},
  booktitle={Proceedings of the 2016 International Conference on Management of Data},
  pages={695--710},
  year={2016},
  organization={ACM}
}

@article{Brin98The,
 author = {Brin, Sergey and Page, Lawrence},
 title = {The Anatomy of a Large-scale Hypertextual Web Search Engine},
 journal = {Comput. Netw. ISDN Syst.},
 issue_date = {April 1, 1998},
 volume = {30},
 number = {1-7},
 month = apr,
 year = {1998},
 issn = {0169-7552},
 pages = {107--117},
} 

@inproceedings{chen2012exploring,
  title={Exploring community structures for influence maximization in social networks},
  author={Chen, Y and Chang, S and Chou, C and Peng, W and Lee, S},
  booktitle={Proceedings of the 6th SNA-KDD Workshop on Social Network Mining and Analysis held in conjunction with KDD’12 (SNA-KDD’12)},
  pages={1--6},
  year={2012}
}

@inproceedings{kim2013scalable,
  title={Scalable and parallelizable processing of influence maximization for large-scale social networks?},
  author={Kim, Jinha and Kim, Seung-Keol and Yu, Hwanjo},
  booktitle={2013 IEEE 29th International Conference on Data Engineering (ICDE)},
  pages={266--277},
  year={2013},
  organization={IEEE}
}

@article{kang2016diffusion,
  title={Diffusion centrality: A paradigm to maximize spread in social networks},
  author={Kang, Chanhyun and Kraus, Sarit and Molinaro, Cristian and Spezzano, Francesca and Subrahmanian, VS},
  journal={Artificial Intelligence},
  volume={239},
  pages={70--96},
  year={2016},
  publisher={Elsevier}
}

@inproceedings{galhotra2015asim,
  title={Asim: A scalable algorithm for influence maximization under the independent cascade model},
  author={Galhotra, Sainyam and Arora, Akhil and Virinchi, Srinivas and Roy, Shourya},
  booktitle={Proceedings of the 24th International Conference on World Wide Web},
  pages={35--36},
  year={2015},
  organization={ACM}
}

@book{yang2010nature,
  title={Nature-inspired metaheuristic algorithms},
  author={Yang, Xin-She},
  year={2010},
  publisher={Luniver press}
}

@article{chakraborty2017metrics,
  title={Metrics for community analysis: A survey},
  author={Chakraborty, Tanmoy and Dalmia, Ayushi and Mukherjee, Animesh and Ganguly, Niloy},
  journal={ACM Computing Surveys (CSUR)},
  volume={50},
  number={4},
  pages={54},
  year={2017},
  publisher={ACM}
}

@article{fortunato2010community,
  title={Community detection in graphs},
  author={Fortunato, Santo},
  journal={Physics reports},
  volume={486},
  number={3},
  pages={75--174},
  year={2010},
  publisher={Elsevier}
}

@inproceedings{chen2010scalable2,
  title={Scalable influence maximization in social networks under the linear threshold model},
  author={Chen, Wei and Yuan, Yifei and Zhang, Li},
  booktitle={ 2010 IEEE 10th International Conference on Data Mining (ICDM)},
  pages={88--97},
  year={2010},
  organization={IEEE}
}

@inproceedings{maehara2017exact,
  title={Exact computation of influence spread by binary decision diagrams},
  author={Maehara, Takanori and Suzuki, Hirofumi and Ishihata, Masakazu},
  booktitle={Proceedings of the 26th International Conference on World Wide Web},
  pages={947--956},
  year={2017},
  organization={International World Wide Web Conferences Steering Committee}
}

@inproceedings{nguyen2016stop,
  title={Stop-and-stare: Optimal sampling algorithms for viral marketing in billion-scale networks},
  author={Nguyen, Hung T and Thai, My T and Dinh, Thang N},
  booktitle={Proceedings of the 2016 International Conference on Management of Data},
  pages={695--710},
  year={2016},
  organization={ACM}
}

@inproceedings{li2013influence,
  title={Influence diffusion dynamics and influence maximization in social networks with friend and foe relationships},
  author={Li, Yanhua and Chen, Wei and Wang, Yajun and Zhang, Zhi-Li},
  booktitle={Proceedings of the sixth ACM international conference on Web search and data mining},
  pages={657--666},
  year={2013},
  organization={ACM}
}

@inproceedings{gionis2013opinion,
  title={Opinion maximization in social networks},
  author={Gionis, Aristides and Terzi, Evimaria and Tsaparas, Panayiotis},
  booktitle={Proceedings of the 2013 SIAM International Conference on Data Mining},
  pages={387--395},
  year={2013},
  organization={SIAM}
}

@book{garey2002computers,
  title={Computers and intractability},
  author={Garey, Michael R and Johnson, David S},
  volume={29},
  year={2002},
  publisher={wh freeman New York}
}

@article{li2018community,
  title={Community-based seeds selection algorithm for location aware influence maximization},
  author={Li, Xiao and Cheng, Xiang and Su, Sen and Sun, Chenna},
  journal={Neurocomputing},
  volume={275},
  pages={1601--1613},
  year={2018},
  publisher={Elsevier}
}

@inproceedings{epasto2017real,
  title={Real-Time Targeted-Influence Queries over Large Graphs},
  author={Epasto, Alessandro and Mahmoody, Ahmad and Upfal, Eli},
  booktitle={Proceedings of the 2017 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining 2017},
  pages={224--231},
  year={2017},
  organization={ACM}
}

@inproceedings{goel2012structure,
  title={The structure of online diffusion networks},
  author={Goel, Sharad and Watts, Duncan J and Goldstein, Daniel G},
  booktitle={Proceedings of the 13th ACM conference on electronic commerce},
  pages={623--638},
  year={2012},
  organization={ACM}
}

@inproceedings{tang2017influence,
  title={Influence maximization meets efficiency and effectiveness: A hop-based approach},
  author={Tang, Jing and Tang, Xueyan and Yuan, Junsong},
  booktitle={Proceedings of the 2017 IEEE/ACM International Conference on Advances in Social Networks Analysis and Mining 2017},
  pages={64--71},
  year={2017},
  organization={ACM}
}

@article{tang2018efficient,
  title={An efficient and effective hop-based approach for influence maximization in social networks},
  author={Tang, Jing and Tang, Xueyan and Yuan, Junsong},
  journal={Social Network Analysis and Mining},
  volume={8},
  number={1},
  pages={10},
  year={2018},
  publisher={Springer}
}

@inproceedings{ke2018finding,
  title={Finding Seeds and Relevant Tags Jointly: For Targeted Influence Maximization in Social Networks},
  author={Ke, Xiangyu and Khan, Arijit and Cong, Gao},
  booktitle={Proceedings of the 2018 International Conference on Management of Data},
  pages={1097--1111},
  year={2018},
  organization={ACM}
}

@article{narayanam2011shapley,
  title={A shapley value-based approach to discover influential nodes in social networks},
  author={Narayanam, Ramasuri and Narahari, Yadati},
  journal={IEEE Transactions on Automation Science and Engineering},
  volume={8},
  number={1},
  pages={130--147},
  year={2011},
  publisher={IEEE}
}

@article{dhamal2016information,
  title={Information diffusion in social networks in two phases},
  author={Dhamal, Swapnil and Prabuchandran, KJ and Narahari, Y},
  journal={IEEE Transactions on Network Science and Engineering},
  volume={3},
  number={4},
  pages={197--210},
  year={2016},
  publisher={IEEE}
}

@article{han2018efficient,
  title={Efficient Algorithms for Adaptive Influence Maximization},
  author={Han, Kai and Huang, Keke and Xiao, Xiaokui and Tang, Jing and Sun, Aixin and Tang, Xueyan},
  journal={Proceedings of the VLDB Endowment},
  volume={11},
  number={9},
  year={2018}
}

